Datacenter RPCs can be General and Fast

It is commonly believed that datacenter networking software must sacrifice generality to attain high performance. The popularity of specialized distributed systems designed specifically for niche technologies such as RDMA, lossless networks, FPGAs, and programmable switches testifies to this belief. In this paper, we show that such specialization is not necessary. eRPC is a new general-purpose remote procedure call (RPC) library that offers performance comparable to specialized systems, while running on commodity CPUs in traditional datacenter networks based on either lossy Ethernet or lossless fabrics. eRPC performs well in three key metrics: message rate for small messages; bandwidth for large messages; and scalability to a large number of nodes and CPU cores. It handles packet loss, congestion, and background request execution. In microbenchmarks, one CPU core can handle up to 10 million small RPCs per second, or send large messages at 75 Gbps. We port a production-grade implementation of Raft state machine replication to eRPC without modifying the core Raft source code. We achieve 5.5 microseconds of replication latency on lossy Ethernet, which is faster than or comparable to specialized replication systems that use programmable switches, FPGAs, or RDMA.

==> REVIEWS.txt <==
NSDI '19 Spring Paper #54 Reviews and Comments
===========================================================================
Paper #54 Datacenter RPCs can be General and Fast


Review #54A
===========================================================================

Overall merit
-------------
5. Accept (above the bar)

Reviewer expertise
------------------
2. Minor familiarity

Paper summary
-------------
The paper describes the design and implementation of eRPC, a fast, general purpose RPC system for datacenter operations. The authors argue that specialized (niche) technology for datacenter networking (e.g., RDMA, lossless networks, FPGA, programmable switches) is unnecessary and that a general-purpose RPC library, can provide almost comparable performance on commodity datacenter networks without additional network support while being far more general. eRPC, which is presented in quite some detail, provides (i) high message rates for small messages, (ii) high bandwidth for large messages, and (iii) scalability to a large number of nodes. The effectiveness of eRPC is demonstrated using microbenchmarks and two systems: production-grade RAFT implementation used in a distributed object store system and Masstree.

Strengths
---------
This is a nice paper. Quite well written. The engineering approach taken seems like a pleasant blast from the past, where the design is governed by (a) end-to-end arguments in system design, and (b) optimizing for the common case, both of which were the primary design guidelines for systems folks already 30+ years ago.  Some might argue eRPC is just a small incremental improvement over other existing RPC systems (and the authors make the mistake of hinting that might be the case --- 3.0), but IMHO this would shortsell the contribution of the paper. The performance of eRPC is impressive and it is quite an achievement to be able to properly prioritizing performance targets as well as carefully combining a wide range of optimizations to achieve such performance. Thus, I find the contribution of eRPC and its evaluation to be strong.

Areas for improvement
---------------------
Not many suggestions for improvement:
  - limitations of eRPC need to be discussed/summarized somewhere (preferably up front). E.g., would the current design also be effective for cross-datacenter RPCs? Surely there are scenarios where eRPC doesn’t do well compared to other alternatives.

  - Probably more a matter of personal style, but the authors may want to consider restructuring the paper a bit: instead of focusing on the competition (especially RDMA) first, and then describing eRPC’s design, it may make more sense to first describe the design details of eRPC and then compare it to the competition? As an example, consider Section 4.  The title of the section is "eRPC design", yet every part at the beginning tends to start with a description of limitations of RDMA, and Section 4.2.2. is almost entirely on RDMA. Would it not be better to first describe eRPC’s design and then contrast to RDMA and other design options? A similar argument might be made for Sect. 5.2, where currently comparisons are made with IRN first before eRPC’s congention control options are described. Seems to me, understanding how eRPC really works would be easier if the wire protocol were described much earlier, and a full, detailed trace of a round-trip RPC were described before details are presented on zero-copy aspects, buffer ownership, and congestion control, but maybe that is just me.

Comments for author
-------------------
Very minor nits regarding writing:

 - citations: best practices say they should be ordered? I.e., [25, 61, 20]  [20, 21, 61]

 - Sect. 1: enumerated list: item 1: sounds like eRPC improves eRPC’s performance???   - item 2: "PFC": probably good to say it is described further below. Generally, it would probably be better to always write out all acronyms the first time, even if they are well known (e.g., RTT, ToR)

 - Section 2.1: par 6: don’t understand the "in contrast". In contrast to what?

 - same par: "Jim Warner’s page" a bit awkward. Perhaps add on what? Or put in a footnote?

 - Sect 2: last par 2: "often require multiple dependent remote memory accesses": how often is often? Are you violating your common case guideline here? Can your argument be strengthened here?

 - Sect 3.0: par 1: are you not short-selling yourself? Why an entire paper on eRPC if the only major difference to the other systems is how eRPC uses worker threads sometimes?

 - Sect 3.1: choice of asynchronous RPC: this seems like a pretty important design decision, but there is not much justification.

 - Sect 3.1: sessions: how are these set up server-side? Does the server need to know who the clients are, or how many there might be?

 - last par of 4.1.1: this is described much better and clearer in the appendix (which is sort of a shame, as I did not read beyond page 12). I wonder if Appendix A could be compressed and presented inline?

 - Sect. 4.1.2: does this really belong here? This is in a section on eRPC design, but the subsection is really about RDMA…

 - Sect. 6.1: some details on how median latency is measured would be helpful.

 - same par: 300ns vs 850ns: "comparable": really?

 - Sect 7.1: par 3: last sentence "also outperforms" implies that eRPC also outperforms the others, which I don’t think it does.



Review #54B
===========================================================================

Overall merit
-------------
6. Strong accept (should be considered for a best-paper award)

Reviewer expertise
------------------
3. Familiar

Paper summary
-------------
eRPC is a new RPC framework designed for kernel-bypass that tries to move
beyond relying on fragile RDMA support, lossless fabrics, and abstractions that
break encapsulation like one-sided ops. eRPC runs on conventional lossy
Ethernet, scales to tens-of-thousands of connections per server/client without
losing performance, provides congestion control to manage incast, and it does
all this with best-in-class throughput and latency that rivals RDMA. A key
insight that the paper relies on is that, while modern neworks are fast and
switch buffers are relatively shallower now, a modern switch dynamically
provisions buffers across inputs meaning that a congested channel can buffer
much more than the delay-bandwidth-product of a single transmitter. As a
result, senders can safely transmit BDP worth of request to keep full
throughput without worrying about congestion induced loss.

The paper describes several low-level optimizations to get all this to work
including careful layout of message data to make message processing easy for
the service, fast in the single packet case, but general enough to handle large
requests/responses; timestamp batching for congestion control; and careful
attention to buffer lifetimes for zero-copy with retransmit. The paper
describes state-of-the-art performance for a KVS with range query support and
an off-the-shelf Raft replication library.

Strengths
---------
1. The RPC framework everyone has been wanting.
  - Low-latency, commodity Ethernet, big transfers work.
  - Today real developers and researchers are faced with tough choices when
    they want kernel-bypass performance but can't figure out how to hold on to
    it without resorting to RDMA and its deployment issues.

2. RPC is the right way to build systems.
  - eRPC won't stop esoteric RDMA research with dubious gains, but it will at
    least give reviews an easier way to reject papers that give up sane design
    in favor of unclear performance gains.

Areas for improvement
---------------------
1. Some experimentation showing eRPC's interactions with TCP would have been
  helpful.
  - The last key deployment concern one might have with eRPC is whether it
    plays nicely with preexisting services on the network.

2. Related: the mix is kept simple; aside from congestion the paper doesn't
  look at fairness issues.

3. Provisioning the dispatch/worker set size seems hard.
  - Perhaps work stealing and load balancing are things that systems can thrown
    "on top", but some discussion on this seems in order, since eRPC's model
    seems a bit incomplete for services with heterogenous request distributions.
  - e.g. even in the Masstree example, the threading configuration is fragily
    hand tuned for the workload.

Comments for author
-------------------
*Review Summary.*
Thanks for the great paper. It has the careful attention to detail that makes a
great systems paper fun, but it also manages to make a strong point. RDMA is a
very interesting hammer, but the research community is bending over backward to
abuse it almost purely because it *does* do so much damage to the internal
structure of systems. It invites us to continously ``rethink'' the internal
design of our software over and over again for the slightest variation in
workload, so it is a paper goldmine. But, it is unclear if it's desirable for
real systems to be built like this. In my experience, too, many
big-but-not-Google companies want this -- frequently they want RDMA-like
performance; they want to do it with something more like DPDK since it must fit
into their existing networks; and then they are stuck -- what transport do they
use? They'd have to roll it all from scratch, and then the performance gains
would be unclear. It is all the more fantastic that it kills the connection
scalability problems that plague Infiniband RC because smaller-scale research
results will be more likely to hold at scale.  eRPC makes it seem like that
problem is coming to an end, so I'm looking forward to using it in systems I
build. Hence, the *Strong Accept* rating.

*Other Comments.*
The experiments that are in the paper are good. They show why eRPC works, and
they show that it works in real applications. The main thing that felt like was
missing from the paper was more analysis on complex, heterogenous request types
and interactions with other, existing network flows. The key reservation I
would have about recommending eRPC for real, large-scale systems building is
whether it will be e.g. unfair to existing TCP flows, or whether it might
collapse in the presence of other network load. In the end, perhaps this isn't
critical, though, since TIMELY covers this in detail.

S3.1 The server control flow sounds reasonable, but later in the appendix the
paper points out that eRPC basically throws away the CQ for recv completions.
It might be worth explaining how the dispatch poll loop efficiently checks for
arrived packets. Presumably this is enabled by the fact that an Rpc has one RQ?

S3.3 This section is so worried that the reader will think eRPC uses RDMA that
it forgets to be clear about what eRPC *does* do. It seems like eRPC is still
using libibverbs but it is generating raw Ethernet frames? It seems like a good
idea to be clear about this so that the reader isn't confused about whether
this uses e.g. DPDK/pmd or something else.  

S6 The role of B felt a bit unclear. With these B=3 requests how are they
framed? Do they all ride together in a single UDP packet? The clients are
already pipelining by keeping many requests in flight.

S6.4 "Within 25% of RDMA Write" That is the optimistic way to look at it. The
figure also seems to suggest that RPC needs message sizes 2x of RDMA in order
to hit the same transfer rates -- and even worse at the large message sizes.
RDMA writes can come very close to saturating at 128 KB, whereas eRPC needs 512
KB. In the end, this seems like it could also translate into more head-of-line
blocking due to chunky requests in eRPC. The bigger requests clearly need to be
handed off and not handled in dispatch, but provisioning the worker pool seems
challenging. The differences in this graph might be easier to visualize on the
low end by normalizing against RDMA write (and still reporting absolute
numbers along with the figure, of course).

S6.5 Presumably in the "Incast with background traffic" case the victim node
(though perhaps not the victim thread) is sustaining 22.8 Gbps while still
responding to 64 KB requests with reasonable tail? This seems quite impressive.

I didn't understand the NetChain comparison. The paper seems to compare chain
replication (in NetChain) against consensus (in LibRaft), but this doesn't seem
to be a reasonable comparison. The differences here are in the algorithm, not
the communication implementation (which is where eRPCs contribution is).
Clearly, even chain replication on an equal performance RPC library would have
worse response time than Raft on the same library? Or perhaps I'm missing
something important?  Put another way: how fast is a chain replication
implementation on eRPC?



Review #54C
===========================================================================

Overall merit
-------------
4. Weak accept (more likely above the bar than below it)

Reviewer expertise
------------------
3. Familiar

Paper summary
-------------
This paper revisits the question of whether datacenter networking software
needs specialized technologies (e.g., RDMA, lossless networks, FPGAs,
programmable switches) to achieve high performance. In response to this
question, this paper presents a system, eRPC, a general-purpose RPC library
that only relies on commodity processors and traditional, IP-based data center
networks. In experiments, eRPC performs competitively with systems based on
specialized technologies on three metrics: message rate for small messages,
bandwidth for large messages, and scalability.

Strengths
---------
1. Provacative and contrarian position that forces us to rethink the need for specialized hardware

2. Very-well-written paper and well-thought-out design

3. Impressive performance results.

Areas for improvement
---------------------
1. It's unclear how this scales to higher line rates that are already on the
horizon: 100G and 400G. Is hardware/RDMA still not required? Some analysis of
scaling would be very valuable.

2. Beyond performance, one of the main reasons to move to dedicated hardware is
monetary and energy savings. Page 4 of
https://www.usenix.org/system/files/conference/nsdi18/nsdi18-firestone.pdf
quantifies the opportunity cost of dedicating a single core to networking (this
is what eRPC needs at 40G) at 4500$ over a fully utilized server's lifetime. I
would guess that the incremental cost of adding an FPGA to the next generation
of a NIC is much lower than 4500$ (I could be wrong here).  Incremental because
you would have to buy the NIC (programmable or not) anyway. A similar argument
could be made for energy when moving to a SmartNIC.

I realize this kind of cost analysis is hard to do because some of the relevant
numbers are not publicly available and any such analysis would make several
assumptions. But even a back-of-the-envelope calculation would go a long way in
presenting a fuller picture of the costs (monetary and energy related) of a
general+fast solution such as eRPC. And it would be interesting to see how
those costs change as we move to 100 and 400G.

3. (Minor) How does this design compare to designs like IX and Arrakis? I
realize they don't exactly provide the same goal as an RPC library like eRPC,
but there is some similarity at the level of performing networking using a
general-purpose processor.

Comments for author
-------------------
1. I really appreciated the contrarian position in this paper. The paper is
also very well written with a balanced view towards competing schemes. The
evaluations and interpretation of results are also done carefully. I also liked
how you reused components of other systems wherever approriate (e.g., IRN and
Timely).

2. In several places, you say that eRPC optimizes for the common case, which is
when RPCs are small and the network is congestion-free. I don't necessarily see
the connection between small and congestion-free.  You could have a congested
network even when you have a large number of small RPCs per second.  I might be
misunderstanding something here.

3. Determinism is another benefit of specialized hardware such as FPGAs (as the
paper itself mentions briefly in 7.1.2 when discussing latency variance). It
would be instructive to see what the tail latency statistics in Figure 5 look
like for a system that employs specialized hardware. Given that hardware
designs tend to be more deterministic, one would expect the curves in Figure 5
to cluster closer to each other for a hardware design relative to a software
design.



Review #54D
===========================================================================

Overall merit
-------------
5. Accept (above the bar)

Reviewer expertise
------------------
3. Familiar

Paper summary
-------------
A faster RPC layer that achieves high thruput, latency and incast tolerance without needing a lossless layer.

Strengths
---------
* Good results

* Results are from very careful engineering and cutting some corners.

* End-to-end numbers (Masstree+eRPC vs Cell, LibRaft + eRPC vs. NetChain and ZabFPGA).

Areas for improvement
---------------------
* Elevate the key techniques; a short summary in one place will be useful for educational purposes.  [zero-copy, not using the NIC cache, common-case optimizations, protocol state only on the client, ...]

* Describe fallback strategies when assumptions do not hold and elaborate implications of some seemingly ad-hoc choices.

* Careful, highly-specific, engineering; unclear about broader applicability to other NICs, other conditions (higher loss, shallower switch buffers).

Comments for author
-------------------
I appreciated the paper; thanks for writing it.

My major comments overall are: 

(a) careful engineering based on the current state of affairs with regards to NIC, PCIe, CPU etc is needed for eRPC; are these changes future proof? are they broadly applicable across all NIC types? do they hold for different server load numbers?

(b) when the assumptions do not hold, what are the fallback strategies? (for e.g., shallow switch buffers may need SACK, what does a higher packet loss say over wireless links require?).

(c) several rare conditions are handled in an ad-hoc manner (for e.g., the way rate limiter's zero-copy drops some response packets in 5.2.4, dropping reordered packets in 5.3 etc.); elaborating on the net impact especially to congestion control protocols would help.


Detailed comments follow.

Abstract
* Not sure about baseline numbers; does this beat or match FaRM? does the CPU load beat or match as well?
* What is the secret?

Intro
* The key techniques (optimize for the common case, no more than one BDP of outstanding data) leave some aspects unspecified. How are the uncommon cases handled? What if loss happens inside the network?

Section 2.1

* If vanilla TCP is used (not DCTCP) wouldn't the long-lived high bandwidth flows also use up some of the switch buffer. That is, the buffer is needed for cases beyond incast.

* "NIC-added latency" also depends on behavior of receiver software, would it not? Suppose the "server" becomes busy and lets buffers fill up.

Section 2.2

* The "well-known drawbacks" are lack of generalizability and those described in Section 2.3?

Section 3.1

* Seems pretty standard/ straightforward

Section 3.2

* For a programmer to have to decide which work runs in dispatch or worker threads is a quite nuanced decision. Is this the library designer or the end developer? Thanks for the guidance.

Section 4
4.1.2
* avoid "flaw" in "scalability flaw of RDMA"; the issue seems to be limited SRAM size on the NIC and the point being made is that small SRAM size and consequent cache misses will lead to lower thruput when the number of connections is large. I agree. But do not see a flaw.

* good point re: using CPU cache instead.

4.2.1

* interesting data format, for 'n' messages: hdr1, data1, data2, .... datan, header2, ... headern

* A lot of careful engineering has gone in that is crucially aware of the current engineering state of NICs, PCIe, CPU, ... Worry about future proofness.

4.2.2

* Not sure why flushing the TX DMA queue would block until all the queued packets are DMA-ed. Is this hardcoded behavior? Could some NICs handle such a flush differently?

* Not entirely sure that all possible cases (node failure, rate limit etc.) are being handled. But, interesting design regardless.

4.2.3

* Cool; i guess. As with above, will this work on any NIC?

4.3.1

* Exploring statmux will help since not every session may use up its entire credits. Could increase scalability limits. But i do not see an easy way to do this.

Section 5, 5.1

* Understand advantages of only keeping protocol state at the client at the cost of added latency. Do not see how exactly why the increase in latency is only "up to one RTT"; should it not grow with the size of the response packet?  It may not be feasible (or not under a rate limit) to pull the entire pending response in one shot.


Section 5.2.1

* I see the reasoning re: amount of buffer space. Agree. Overall, it would help to specify what needs to be added to eRPC to work in cases outside of the common case that it is specifically engineered for.

Section 5.2.3

* The changes are interesting. It is not clear why the first one especially has no impact on the congestion control (additive increase when latency is small); presumably, this can allow the application to burst more which the "bypass" will not allow. Not clear if this is a good or bad change but there should be a change.  Similarly, the "batched timestamps" issue may effect latency measurements unless batches are back-to-back; you must have a threshold for that. What is it?

Section 5.2.4

* "dropping response packets received while a retransmitted request is in the rate limiter": i agree that this is perhaps rare but am not convinced about the implications of these drops.  Could you elaborate?

5.3

* Even flow pinning causes reordering when the routes churn.
* What is the implication of dropping reordered packets on Timely? 

6.1
* Please also show tail latency numbers.

6.3
* What is the comparator? (The next best technique? How do the numbers compare?)

6.4
* Table 4 is interesting. What addition to eRPC can increase its robustness to loss? 

* The text says "eRPC performs well" unti ".01%" but $l=10^{-4}$ is quite a bit smaller; perhaps "0.001%" instead?


6.5
* disabling CC does not "substantially affect RTT statistics"; but in Table 5, RTT for "(no cc)" rows is about 10x larger for small incast degrees.

7.1
* "no changes to LibRaft's core code": what does core mean? what code changes were required?



Review #54E
===========================================================================

Overall merit
-------------
4. Weak accept (more likely above the bar than below it)

Reviewer expertise
------------------
3. Familiar

Paper summary
-------------
This paper describes eRPC, an optimized RPC library for user-level
I/O.  Using eRPC, the paper demonstrates that specialized network
communication technologies, like RDMA, are not necessary for good
communication latency.

Strengths
---------
- Nice alternative to RDMA
- Practical problem
- Nice experimental breakdown of the contribution of various optimizations

Areas for improvement
---------------------
- Paper clarity
- Explanation of novelty

Comments for author
-------------------
There is a lot to like about this paper.  First, I like that the
system is an end-to-end solution for RPC. A lot of the latency of RPC
depends on how the RPC library handles RPCs (e.g., does it use one
thread or many, does it process the RPC straight through or delegate),
so solutions that only optimize the network portion are not always
useful.  Second, I like the decision to split RPC handling into a
common case and everything else. This design is not new by any means,
but the authors demonstrate the benefits.

My primary complaints is the hand-wavy arguments around why
software/hardware co-design is not a good idea for networking.  Their
arguments seems to assume that the only metric worth optimizing for is
network latency, when there are many other reasons to offload (e.g.,
CPU load, processor cache usage, memory usage, etc.).  It's unfair to
group all network co-design into a single category and then dismiss
it.

The paper does not do a great of explaining the technical
contributions beyond demonstrating that user-level RPC is fast, which
I'm not sure is a surprising result. At this point, I think many
people understand the downsides to RDMA and see the technology as
another user-level networking option, but not necessarily the best
one.

#### Detailed Comments

* Intro: it is a little facetious to group together network
  communication technology like RDMA with systems designed to reduce
  latency for distributed protocols. In particular, things like
  NetChain are built into a system, so the programmer is not expected
  to interact with any of the hardware. Even mTCP is designed to hide
  the hardware changes from programmers and allow use in unmodified
  systems.

* Sec 2.3: Many co-designs with the network hardware is not simply to
  reduce RPC latency; many improve other metrics like number of round
  trips for popular distributed protocols [NOPaxos, Eris] or memory
  usage [NetCache]. in fact, even most RPC offload is not just for
  reducing RPC latency, but also reducing CPU usage so that app code
  has more time to run. Please address these differences more clearly
  and precisely.

* Sec 3: interesting observation: essentially eRPC splits RPCs into
  data plane and control plane RPCs, so the faster frequent RPCs are
  run in the same thread. I like this insight

* Sec 3: After scanning the paper several times, I cannot figure out
  which technology eRPC uses for user-level I/O/kernel bypass. It
  would be good to make this clear because, despite the paper's
  dismissal of processing on the NIC, some NIC offload is obviously
  required to share a single NIC across applications on one machine.

* Sec 3.2: It would be good to give an example of how users choose.

* Sec 3.3: It is a little strange to put your evaluation set up
  here. It would be good to give some intuition why it is important
  for readers to know this here, so they can file it away for later

* Sec 4.1.1: there is also two-sided RDMA which does not require
  polling and is similar to packet I/O, Please contrast your approach
  with this mechanism.

* Sec 4.1.2: It feels like this section should be in sec 2.2 but is
  stuck here instead

* Sec 4.3: "that issue short response" -> "short responses"

* Sec 4.3: this section is pretty confusing. How does the handler
  express its desired response size?

* Sec 4.3.1: How many sessions is an RPC allowed to participate in?
  Does this become a scalability issue?

* Sec 4.3.2: It would be useful to have this statistic up front. It
  would also be useful to understand if 20K is sufficient. Do we know
  how many clients a memcached server in a datacenter might
  communicate with?

* Sec 5.1: It would be useful to have some understanding of how this
  would work with an actual protocol like Paxos.  What if every RPC
  does not require a response?

* Sec 6.1, Table 2: It would be useful to have tail latency numbers
  too



Comment @A1 by Reviewer A
---------------------------------------------------------------------------
PC Summary:

This paper was accepted to the conference without discussion at the TPC meeting because of the positive reviews. Congratulations!  Please address the reviewer comments to make the paper even stronger. Congratulations, again.


==> figures/cx4_100_latency/data.dat <==
Threads  Median  99%    99.9%  99.99%
1        12.7    21.8   142    192.1
2        14      30.3   140.1  192.2
4        16.1    34.7   157    361
7        17.6    65.1   163.4  450.8
10       20.6    98.45  159.5  651


==> figures/cx4_100_scaling/data.dat <==
#Threads  Mrps   PktLoss/s/machine
1         3.9    0
2				  6.9    9.2
4				  11.3   230
7				  12.8   437
10			  12.3   1648


==> figures/cx5_scaling/data.dat <==
#vms_per_process   Mrps         qps_per_machine     DMA_read_mrps
1                  43           112                 43
4                  35.5         448                 38
7                  33.5         784                 36
10                 30.8         1120                38
20                 28           2240                47
40                 23           4480                68

# Configuration: 4 nodes, 2 processes on each node, 2 ports per process
# num_processes 8, num_threads 14, 16 byte READs, allsig 1, sq_depth 32, window_size 16
# rdma_bench commit 00362b9 (Jan 1, 2017)
# Tried various values of window_size and max_rd_atomic. Low max_rd_atomic helps a bit.



==> figures/erpc_scaling/data.dat <==
#Threads    Out_128   Out_64   Out_32     Out_16
2           10.6      10.0     7.2        4.36
4           20.0      18.7     13.4       8.2
7           29.6      28.3     21.5       13.5
8           28.0      -        -          -
13          -         28.2     -          -
14          -         -        29.5       21.6
19          -         -        29.0       -
21          -         -        -          27.3
28          -         -        -          29.09
# eRPC commit 0bdc806


==> figures/large_rpc_loss/data.dat <==
"Drop probability"     "Throughput (Gbps)"
0                      36.1
.0000001               36.1
.000001                34.5
.00001                 23.5
.0001                  5.4
.001                   0.6



==> figures/large_rpc_tput/100gbe/data.dat <==
Req_size_KB   eRPC_gbps_cc   RDMA_wr
.5            1.55           2.03
2             5.2            6.7
4             7.3            11.1
8             13.0           19.8
16            22.3           33.2
32            35.0           49.1
64            46.0           65.1
128           58.2           77.1
512           68.3           90.8
2048          73.7           95.0
7800          74.7           96.1

# eRPC measurements: Commit 27e8881, fawn-pluto0 with 100 Gbps InfiniBand, 32
#                    credits per session
# RDMA write measurements: Scripts are in apps/rdma_write_bw/fawn, commit 7540677

#Req_size_KB   eRPC_gbps_cc   RDMA_wr
#.5            1.21           1.9
#2             3.34           6.2
#8             10.5           16.5
#32            21.8           28.04
#64            27.1           31.6
#128           30.9           33.9
#512           34.6           35.9
#2048          35.8           36.4
#7800          36.0           36.5


==> figures/large_rpc_tput/40gbe/data.dat <==
Req_size_KB   eRPC_gbps_cc   RDMA_wr
.5            1.21           1.9
2             3.34           6.2
8             10.5           16.5
32            21.8           28.04
64            27.1           31.6
128           30.9           33.9
512           34.6           35.9
2048          35.8           36.4
7800          36.0           36.5

# eRPC measurements: Commit 18e1ae6, FAWN Ethernet cluster
# RDMA write measurements: Scripts are in apps/rdma_write_bw/fawn, commit 7540677



==> figures/masstree/data.dat <==
# eRPC commit f53dc68
#
# 14 dispatch threads, 2 worker threads,
#  or 16 dispatch threads
#
# 8 client threads on each machine to balance load. 7 client machines.
# 1 million keys in table
# 2 outstanding requests per client
#
# Range size = 128, range query percentage = 1%
#
# With range requests in background (14 + 2):
#  Point query throughput: 16 Mrps
#  Point query 99% latency: 9.3 us
#
# With range requests in foreground (16 + 0):
#  Point query throughput: 17.1 Mrps
#  Point query 99% latency: 18.8 us


==> figures/small_rpc_tput/data.dat <==
System         "B = 3"    "B = 5"    "B = 11"
"FaSST (CX3)"   3.9        4.4        4.8
"eRPC (CX3)"    3.7        3.8        3.9
"eRPC (CX4)"    5.0        4.9        4.8

#  The batch size and concurrency was such that at most 60 requests were kept
#  outstanding by any thread, i.e.:
#  - batch = 3, concurrency = 20
#  - batch = 5, concurrency = 11
#  - batch = 11, concurrency = 5
#
#  For CX3, I used commit b072b5b
#  Diff:
#   - Enable InfiniBand and congestion control optimizations
#   - O3 instead of O2 makes a big difference
#   - Modded driver makes a huge difference
#   - 8 credits instead of 32 makes a tiny difference

